Proximity Sensing: Modeling and Understanding Noisy RSSI-BLE Signals and Other Mobile Sensor Data for Digital Contact Tracing

As we await a vaccine, social-distancing via efficient contact tracing has emerged as the primary health strategy to dampen the spread of COVID-19. To enable efficient digital contact tracing, we present a novel system to estimate pair-wise individual proximity, via a joint model of Bluetooth Low Energy (BLE) signals with other on-device sensors (accelerometer, magnetometer, gyroscope). We explore multiple ways of interpreting the sensor data stream (time-series, histogram, etc) and use several statistical and deep learning methods to learn representations for sensing proximity. We report the normalized Decision Cost Function (nDCF) metric and analyze the differential impact of the various input signals, as well as discuss various challenges associated with this task.

==> notes.txt <==
Abstract
 - An overview of the challenge, what we have done and what white paper is about
Introduction
 - General problem statement
 - Note on Bluetooth for proximity sensing
 - 

Challenge description
 - 

Method
 - Overall strategy description
 - data processing method
 - SVM
 - RF
 - DL based methods
   - ConvGRU
   - Conv1d
   - LSTM
   - Feedforward
 % Please add caption for all the table!

Results
 - Tables for comparison

Analysis
 - Ablation studies
 - Data analysis
 - Train vs Dev discrepency

Next Steps



Slides:
Introduction
  - 1
Approaches tried
  - Processing
  - Approaches tried - 1
  - Approaches tried - 2
  - Approaches tried - 3
  - Results
Challenges and Analysis
  - Ablation studies
  - Data analysis
  - Training and dev set discrepency
Conclusion
  - Executive summary and future work
